Total variation regularization for manifold-valued data

We consider total variation minimization for manifold valued data. We propose a cyclic proximal point algorithm and a parallel proximal point algorithm to minimize TV functionals with $\ell^p$-type data terms in the manifold case. These algorithms are based on iterative geodesic averaging which makes them easily applicable to a large class of data manifolds. As an application, we consider denoising images which take their values in a manifold. We apply our algorithms to diffusion tensor images, interferometric SAR images as well as sphere and cylinder valued images. For the class of Cartan-Hadamard manifolds (which includes the data space in diffusion tensor imaging) we show the convergence of the proposed TV minimizing algorithms to a global minimizer.

==> experiments/SAR/ex2/NbIt.txt <==
600

==> experiments/ex10/NbIt.txt <==
4000

==> experiments/ex10/alpha.txt <==
0.11

==> experiments/ex16/NbIt.txt <==
1000

==> experiments/ex4/NbIt.txt <==
4000

==> experiments/ex4/alpha.txt <==
0.70

==> experiments/ex4/delta_snr_bb.txt <==
19.03
